Robust ML Auditing using Prior Knowledge

Among the many technical challenges to enforcing AI regulations, one crucial yet underexplored problem is the risk of audit manipulation. This manipulation occurs when a platform deliberately alters its answers to a regulator to pass an audit without modifying its answers to other users. In this paper, we introduce a novel approach to manipulation-proof auditing by taking into account the auditor's prior knowledge of the task solved by the platform. We first demonstrate that regulators must not rely on public priors (e.g. a public dataset), as platforms could easily fool the auditor in such cases. We then formally establish the conditions under which an auditor can prevent audit manipulations using prior knowledge about the ground truth. Finally, our experiments with two standard datasets illustrate the maximum level of unfairness a platform can hide before being detected as malicious. Our formalization and generalization of manipulation-proof auditing with a prior opens up new research directions for more robust fairness audits.

==> data/audit_budget_vs_hdp/High_Cheekbones.dat <==
audit_budget hidden_demographic_parity hidden_demographic_parity_std strategy
100 0.0 0.0 honest
100 20.0 0.0 threshold_manipulation
100 20.0 0.0062002930671759 linear_relaxation
100 0.0680270637054191 0.013111280640974 ROC_mitigation
100 0.1040109842152261 0.0363936201376418 label_transport
300 20.0 0.0 threshold_manipulation
300 0.0 0.0 honest
300 20.0 0.0143744550107091 linear_relaxation
300 0.0707627562321291 0.0126528216476108 label_transport
300 0.0600745476158889 0.0084042116460966 ROC_mitigation
500 0.0632882358516044 0.0126973481813281 ROC_mitigation
500 0.0 0.0 honest
500 0.0272521665627782 0.0011813783601545 label_transport
500 20.0 0.0 threshold_manipulation
500 20.0 0.0215294784588774 linear_relaxation
700 0.0712770672138862 0.0135347426704848 ROC_mitigation
700 20.0 0.0070246640598582 linear_relaxation
700 0.0 0.0 honest
700 0.0276989327039161 0.0008893036406723 label_transport
700 20.0 0.0 threshold_manipulation
1000 0.014550889762343 0.0075238034062268 label_transport
1000 0.0 0.0 honest
1000 20.0 0.0 threshold_manipulation
1000 0.0590186072523194 0.014035385925381 ROC_mitigation
1000 20.0 0.0008467541267932 linear_relaxation
2000 20.0 0.0 threshold_manipulation
2000 0.0 0.0 honest
2000 0.0 0.0 label_transport
2000 20.0 0.0 linear_relaxation
2000 0.0618877622052332 0.0073689445086041 ROC_mitigation
3000 20.0 0.0 linear_relaxation
3000 20.0 0.0 threshold_manipulation
3000 0.0 0.0 honest
3000 0.0503169776715652 0.0118823992238624 ROC_mitigation
3000 0.0 0.0 label_transport
4000 0.0 0.0 label_transport
4000 0.0 0.0 honest
4000 20.0 0.0 threshold_manipulation
4000 0.0537713240580975 0.0109878021468141 ROC_mitigation
4000 20.0 0.0 linear_relaxation
5000 0.0 0.0 label_transport
5000 20.0 0.0 threshold_manipulation
5000 0.0540810215653436 0.0090538220534707 ROC_mitigation
5000 0.0 0.0 honest
5000 20.0 0.0 linear_relaxation


==> data/audit_budget_vs_hdp/Smiling.dat <==
audit_budget hidden_demographic_parity hidden_demographic_parity_std strategy
100 20.0 0.0106150017359205 linear_relaxation
100 0.0677847079517008 0.0236115639981103 label_transport
100 0.0 0.0 honest
100 0.038838260619977 0.0118799257060375 ROC_mitigation
100 20.0 0.0259931421107287 threshold_manipulation
300 20.0 0.0114934546672189 linear_relaxation
300 0.0 0.0 honest
300 0.0219246391319606 0.0084528783985596 label_transport
300 20.0 0.0 threshold_manipulation
300 0.0351104306272733 0.0058974614605682 ROC_mitigation
500 20.0 0.0 threshold_manipulation
500 0.0170154419595314 0.0096158765846947 label_transport
500 0.0 0.0 honest
500 20.0 0.0133644087291842 linear_relaxation
500 0.0411984073170155 0.0045023896411406 ROC_mitigation
700 0.0121956935292658 0.0072676948277955 label_transport
700 0.0441005885236043 0.0053448404210022 ROC_mitigation
700 0.0 0.0 honest
700 20.0 0.0106029206939911 linear_relaxation
700 20.0 0.0 threshold_manipulation
1000 20.0 0.0158823738084919 linear_relaxation
1000 0.0445831875303867 0.0042260256820735 ROC_mitigation
1000 0.0159854688568367 0.0083779248895293 label_transport
1000 20.0 0.0 threshold_manipulation
1000 0.0 0.0 honest
2000 0.0084889820896852 0.0044109184656405 label_transport
2000 20.0 0.0 threshold_manipulation
2000 0.0 0.0 honest
2000 0.0403159215050597 0.0052269281416575 ROC_mitigation
2000 20.0 0.0066394359159666 linear_relaxation
3000 0.0 0.0 label_transport
3000 20.0 0.0 linear_relaxation
3000 20.0 0.0 threshold_manipulation
3000 0.0 0.0 honest
3000 0.0250641648962606 0.0026078690187741 ROC_mitigation
4000 0.0 0.0 honest
4000 0.0170222164111112 0.0054726357485017 ROC_mitigation
4000 20.0 0.0 threshold_manipulation
4000 20.0 0.0 linear_relaxation
4000 0.0 0.0 label_transport
5000 20.0 0.0 threshold_manipulation
5000 0.0 0.0 label_transport
5000 20.0 0.0 linear_relaxation
5000 0.0174746628091395 0.0068505695941066 ROC_mitigation
5000 0.0 0.0 honest


==> data/audit_budget_vs_hdp/ft-gbdt.dat <==
audit_budget hidden_demographic_parity hidden_demographic_parity_std strategy
100 0.0577337201805287 0.03039779380625 ROC_mitigation
100 0.1756060606060606 0.069246807838903 linear_relaxation
100 0.0 0.0 honest
100 0.0578476251880507 0.0105338486450767 label_transport
100 0.1833333333333333 0.0735350760345524 threshold_manipulation
300 0.0 0.0 honest
300 0.0353498343931227 0.0117780500827394 ROC_mitigation
300 0.1191604282435856 0.0120770113998621 linear_relaxation
300 0.0438756536268987 0.0143878523194709 label_transport
300 0.1760590858416945 0.0420354296459324 threshold_manipulation
500 0.0398917238020306 0.0240304900331768 threshold_manipulation
500 0.0595502574263899 0.0075575678453181 ROC_mitigation
500 0.0249485950158293 0.0062070502286871 label_transport
500 0.0609821574686579 0.0282111938384647 linear_relaxation
500 0.0 0.0 honest
700 0.0547928137110331 0.0125638286358516 ROC_mitigation
700 0.0099919075755441 0.0051773408392594 label_transport
700 0.0811899497846179 0.027758392887912 linear_relaxation
700 0.0410921504736706 0.0155442908814293 threshold_manipulation
700 0.0 0.0 honest
1000 0.0116470611271838 0.0063751241075786 label_transport
1000 0.0506962945642078 0.0268178762031497 linear_relaxation
1000 0.0529665317316836 0.0090944486775874 ROC_mitigation
1000 0.0 0.0 honest
1000 0.0457662492882189 0.0052480311202863 threshold_manipulation
2000 0.0 0.0 honest
2000 0.0738512151936566 0.0166723101734826 linear_relaxation
2000 0.0637484416368894 0.0072732868167948 ROC_mitigation
2000 0.0194493959662541 0.0061001934675229 label_transport
2000 0.0515535539632542 0.0160225965788424 threshold_manipulation
3000 0.0675562193637844 0.0041288580231976 ROC_mitigation
3000 0.0 0.0 honest
3000 0.060176903200159 0.0168840662655371 threshold_manipulation
3000 0.076602019290058 0.0133636678374315 linear_relaxation
3000 0.018096220700247 0.0055028226237695 label_transport
4000 0.0092199761772792 0.003064317973053 label_transport
4000 0.0644433144442571 0.0065421981606314 ROC_mitigation
4000 0.0 0.0 honest
4000 0.0599388062279468 0.0086652758245723 threshold_manipulation
4000 0.0888268559405702 0.0072665120088186 linear_relaxation
5000 0.0641614989949004 0.0091320473834786 ROC_mitigation
5000 0.0770967591109837 0.019647927060141 linear_relaxation
5000 0.0 0.0 honest
5000 0.008548783311055 0.0011540423658075 label_transport
5000 0.063607443657567 0.0048095115081185 threshold_manipulation


==> data/audit_budget_vs_hdp/ft-logistic.dat <==
audit_budget hidden_demographic_parity hidden_demographic_parity_std strategy
100 0.0 0.0 honest
100 0.0449494949494949 0.010278739438295 label_transport
100 0.1825757575757576 0.00590570854879 ROC_mitigation
100 20.0 0.0704482999295438 threshold_manipulation
100 0.0923296797764882 0.0209368100374066 linear_relaxation
300 0.0928512994765256 0.0153825749711263 label_transport
300 0.0 0.0 honest
300 20.0 0.0245447430476702 threshold_manipulation
300 0.1517809071702157 0.0030781917800221 ROC_mitigation
300 0.1141520031957382 0.0072132525893286 linear_relaxation
500 0.0 0.0 honest
500 20.0 0.0505853260894494 threshold_manipulation
500 0.0593287284875393 0.0188707128243082 linear_relaxation
500 0.0462425200755498 0.013577237387077 label_transport
500 0.1214087849360703 0.0250084566092146 ROC_mitigation
700 0.1200532966332973 0.0296407508593223 ROC_mitigation
700 0.0 0.0 honest
700 0.028480873834624 0.0143041480427117 label_transport
700 0.0761271662476728 0.0248177538616685 linear_relaxation
700 20.0 0.0373420673300283 threshold_manipulation
1000 0.0239039053900499 0.0122174362424767 label_transport
1000 0.1280641667631069 0.0116124474107082 ROC_mitigation
1000 0.0669300908299879 0.0112965323053572 linear_relaxation
1000 20.0 0.0185864007189585 threshold_manipulation
1000 0.0 0.0 honest
2000 0.0 0.0 honest
2000 0.1116040539750359 0.0133275730294166 ROC_mitigation
2000 0.0636851870579124 0.0101906353448865 linear_relaxation
2000 0.0107093799195016 0.0047605854217342 label_transport
2000 20.0 0.0157434210496246 threshold_manipulation
3000 0.0 0.0 honest
3000 0.1155716883359722 0.0083276482903267 ROC_mitigation
3000 0.0665166263952021 0.0096235889198143 linear_relaxation
3000 0.0063540520718738 0.0033116472964322 label_transport
3000 20.0 0.0009987494767157 threshold_manipulation
4000 0.107395445109219 0.012923642512545 ROC_mitigation
4000 0.0 0.0 honest
4000 0.0761152643975344 0.0046143222660379 linear_relaxation
4000 20.0 0.0 threshold_manipulation
4000 0.0022099447513811 0.0019766346762428 label_transport
5000 0.1118681832126415 0.0048637485882619 ROC_mitigation
5000 20.0 0.0 threshold_manipulation
5000 0.0 0.0 honest
5000 0.0852750386639365 0.003200578452044 linear_relaxation
5000 0.0 0.0 label_transport


==> data/scatter_hamming_vs_hdp/High_Cheekbones.dat <==
auditset_hamming auditset_hamming_std hidden_demographic_parity hidden_demographic_parity_std strategy base_model_name
0.2069999999999999 0.0049193495504995 0.1366288518827027 0.0052418976365904 label_transport lenet
0.1696 0.00550090901579 0.1866291557154744 0.008370180997623 linear_relaxation lenet
0.1686 0.0052019227214559 0.1844446052033045 0.0088626799042483 linear_relaxation lenet
0.169 0.0054129474410897 0.185296409444147 0.0087896026582614 linear_relaxation lenet
0.1692 0.005462600113499 0.1857926873597798 0.0087659944916347 linear_relaxation lenet
0.1686 0.0052019227214559 0.1844446052033045 0.0088626799042483 linear_relaxation lenet
0.1514 0.0036687872655688 0.1018430584474317 0.0050609852184601 linear_relaxation lenet
0.1662 0.0046733285782191 0.1780237515606255 0.0075300405351563 linear_relaxation lenet
0.1646 0.0049152822909778 0.1697265834056395 0.0069915109770028 linear_relaxation lenet
0.1582 0.0035832945734337 0.1356098781767015 0.0049980715582587 linear_relaxation lenet
0.167 0.0049091750834534 0.180902247123112 0.0085654854064555 linear_relaxation lenet
0.1624 0.0044564559910314 0.1595580850608198 0.0059934977198352 linear_relaxation lenet
0.207 0.0060745370193949 0.2195723908785418 0.0145369930410969 threshold_manipulation lenet
0.1806 0.0047391982444291 0.08211055202658 0.0030488859746866 label_transport lenet
0.141 0.0047434164902525 0.0 0.0 label_transport lenet
0.2504 0.0051146847410177 0.2184093709059825 0.008282813107051 label_transport lenet
0.145 0.0039370039370059 0.0525513860840995 0.0050097525843281 ROC_mitigation lenet
0.147 0.0039115214431215 0.0657003794773049 0.0049111839192603 ROC_mitigation lenet
0.1424 0.0044226688774992 0.0166051843664922 0.0012201460258746 ROC_mitigation lenet
0.1436 0.0036687872655688 0.0459079713475718 0.004941602124207 ROC_mitigation lenet
0.141 0.0047434164902525 0.0 0.0 ROC_mitigation lenet
0.1482 0.0034842502780368 0.0757425811258715 0.0071301504336452 ROC_mitigation lenet
0.144 0.0036878177829171 0.0267220652359696 0.0027703237665067 ROC_mitigation lenet
0.1438 0.0038392707640904 0.0403927006927755 0.0042199762685495 ROC_mitigation lenet
0.1438 0.0039673668849754 0.0316807595434995 0.0034720340014061 ROC_mitigation lenet
0.2187999999999999 0.0038262252939418 0.1638883879555007 0.006444271971978 label_transport lenet
0.1692 0.0041761226035642 0.0541920355820606 0.0021483347779101 label_transport lenet
0.1946 0.005573149917237 0.1096963523734401 0.0043001150782899 label_transport lenet
0.2672 0.0051224993899462 0.2459989399820808 0.0094863945259246 label_transport lenet
0.1542 0.0042237424163885 0.0275895690760983 0.001215865895205 label_transport lenet
0.1426 0.0046968074263269 0.0096122631035031 0.0013989110523112 ROC_mitigation lenet
0.2352 0.0036110940170535 0.1914848432083938 0.0072605253771041 label_transport lenet
0.141 0.0047434164902525 0.0 0.0 honest lenet


==> data/scatter_hamming_vs_hdp/Smiling.dat <==
auditset_hamming auditset_hamming_std hidden_demographic_parity hidden_demographic_parity_std strategy base_model_name
0.0837999999999999 0.0038652296180175 0.0064961148981273 0.0015493026543772 ROC_mitigation lenet
0.1312 0.0062080592780675 0.0921423329748035 0.0108388158564548 label_transport lenet
0.124 0.0032710854467592 0.0764075738518646 0.009029598892311 label_transport lenet
0.1133999999999999 0.0045232731511594 0.060989900548643 0.0073399204314803 label_transport lenet
0.0829999999999999 0.0043588989435406 0.0 0.0 label_transport lenet
0.1069999999999999 0.0039623225512317 0.0459061499857516 0.0054522089337302 label_transport lenet
0.1478 0.0087143559716137 0.1226399881116782 0.0146026055294013 label_transport lenet
0.0993999999999999 0.0031874754901018 0.0308234850577394 0.0037777832462825 label_transport lenet
0.0913999999999999 0.0042848570571257 0.0150826649280121 0.0016867763337388 label_transport lenet
0.1412 0.006711184694225 0.1072223148084566 0.0129111514136875 label_transport lenet
0.1552 0.0067334983478129 0.138045799866196 0.0166837752228528 label_transport lenet
0.0975999999999999 0.0044564559910314 0.1012026638900326 0.0104991329540096 linear_relaxation lenet
0.0977999999999999 0.004630334761116 0.1023568365425075 0.0100335718609114 linear_relaxation lenet
0.0953999999999999 0.0041545156155682 0.0909634347608415 0.0106378861676118 linear_relaxation lenet
0.0909999999999999 0.0043011626335213 0.0614073551188441 0.0121842193126936 linear_relaxation lenet
0.0977999999999999 0.004431703961232 0.1015316112584537 0.0102016568574148 linear_relaxation lenet
0.0935999999999999 0.0038026306683663 0.0811932322098914 0.0120500071901952 linear_relaxation lenet
0.0969999999999999 0.0040865633483405 0.099682403573279 0.0099984039694605 linear_relaxation lenet
0.0853999999999999 0.0037229020937972 0.0312550168953766 0.0094995467537548 linear_relaxation lenet
0.0965999999999999 0.0043657759905886 0.0969901456219868 0.0101394364426648 linear_relaxation lenet
0.0977999999999999 0.004431703961232 0.1015316112584537 0.0102016568574148 linear_relaxation lenet
0.0969999999999999 0.0040865633483405 0.0988366603392249 0.0101907178157822 linear_relaxation lenet
0.1216 0.005749782604586 0.122479029508466 0.0188929415328703 threshold_manipulation lenet
0.0837999999999999 0.0032924155266308 0.0108744963269001 0.0027588676735231 ROC_mitigation lenet
0.0847999999999999 0.0032155870381627 0.0445831875303867 0.0042260256820735 ROC_mitigation lenet
0.0827999999999999 0.0034554305086342 0.0183783813622229 0.0023978792256277 ROC_mitigation lenet
0.0817999999999999 0.00351283361405 0.0161946905529773 0.0021179768354419 ROC_mitigation lenet
0.0829999999999999 0.0043588989435406 0.0 0.0 ROC_mitigation lenet
0.0813999999999999 0.0026191601707417 0.0259115992375157 0.003565955703589 ROC_mitigation lenet
0.0815999999999999 0.0027313000567495 0.030254143213101 0.0044071259000878 ROC_mitigation lenet
0.0825999999999999 0.0031400636936215 0.0339144923460676 0.0053697027671347 ROC_mitigation lenet
0.0839999999999999 0.0031144823004794 0.0390039065527233 0.0048652870716533 ROC_mitigation lenet
0.0829999999999999 0.0043588989435406 0.0 0.0 honest lenet


==> data/scatter_hamming_vs_hdp/ft-gbdt.dat <==
auditset_hamming auditset_hamming_std hidden_demographic_parity hidden_demographic_parity_std strategy base_model_name
0.1458 0.0046518813398452 0.0825492628502479 0.0228630583611111 linear_relaxation gbdt
0.1458 0.0037336309405188 0.0644474241042862 0.0206793762733226 linear_relaxation gbdt
0.146 0.0047644516998286 0.082327287267562 0.0227484536252492 linear_relaxation gbdt
0.1458 0.0046518813398452 0.0825492628502479 0.0228630583611111 linear_relaxation gbdt
0.146 0.0043243496620879 0.0774997008513019 0.0219798131253169 linear_relaxation gbdt
0.1464 0.0041424630354415 0.041244267628727 0.016028632748546 linear_relaxation gbdt
0.146 0.0046583258795408 0.0845100471639734 0.0227198267989969 linear_relaxation gbdt
0.1462 0.004630334761116 0.0804404948147318 0.0220360679146617 linear_relaxation gbdt
0.1462 0.004630334761116 0.0804404948147318 0.0220360679146617 linear_relaxation gbdt
0.1462 0.0043977266854592 0.026669638304399 0.0113897822078233 linear_relaxation gbdt
0.1488 0.0037735924528226 0.0612223758355576 0.0179827124881613 threshold_manipulation gbdt
0.1446 0.0036959437225152 0.004040404040404 0.004040404040404 linear_relaxation gbdt
0.1632 0.0071860976892886 0.0263490269462404 0.0060272409675739 label_transport gbdt
0.1722 0.0059615434243155 0.0456130840899952 0.0106682568837912 label_transport gbdt
0.1722 0.0084344531535838 0.038969649817474 0.0091329407063106 label_transport gbdt
0.1446 0.0037229020937972 0.0318523796287343 0.0072905029680549 ROC_mitigation gbdt
0.1444 0.0029427877939124 0.0494725378079505 0.0072326723692897 ROC_mitigation gbdt
0.1446 0.0036959437225152 0.0 0.0 ROC_mitigation gbdt
0.1438 0.0036249137920783 0.0292103578876013 0.0068411846354233 ROC_mitigation gbdt
0.1448 0.00442040722106 0.0074012526584214 0.0032312710949201 ROC_mitigation gbdt
0.15 0.0045607017003965 0.0064197206259887 0.0015153813879075 label_transport gbdt
0.1816 0.012412090879461 0.052032804715984 0.0121803119124365 label_transport gbdt
0.1504 0.0050059964043135 0.0130631548985099 0.0030497254888428 label_transport gbdt
0.1564 0.0055281099844341 0.0197055926737192 0.0044926008311579 label_transport gbdt
0.185 0.0111982141433355 0.0584595892506919 0.013520779722227 label_transport gbdt
0.1446 0.0036959437225152 0.0 0.0 label_transport gbdt
0.1656 0.006881860213634 0.0325499291914852 0.0076210539285431 label_transport gbdt
0.1452 0.0035972211497209 0.0442687519888738 0.0091514425342175 ROC_mitigation gbdt
0.1452 0.0028705400188814 0.0530778393813427 0.0073491629848254 ROC_mitigation gbdt
0.1436 0.0042848570571257 0.0176114614697058 0.0055157738358075 ROC_mitigation gbdt
0.1462 0.0027276363393971 0.0612468936191487 0.0091950429186925 ROC_mitigation gbdt
0.1436 0.0038678159211627 0.0228286376276728 0.0055642508666085 ROC_mitigation gbdt
0.1446 0.0036959437225152 0.0 0.0 honest gbdt


==> data/scatter_hamming_vs_hdp/ft-logistic.dat <==
auditset_hamming auditset_hamming_std hidden_demographic_parity hidden_demographic_parity_std strategy base_model_name
0.175 0.0067007462271003 0.0669300908299879 0.0112965323053572 linear_relaxation logistic
0.175 0.0063639610306789 0.0593413232922871 0.0102932175323446 linear_relaxation logistic
0.1734 0.0071035202540712 0.0074001696069378 0.0021389431998897 linear_relaxation logistic
0.1754 0.0071175838597096 0.0 0.0 linear_relaxation logistic
0.1752 0.0067852781814749 0.0649098888097859 0.0110068703240644 linear_relaxation logistic
0.174 0.0063796551630946 0.0439222305140725 0.0118258464010366 linear_relaxation logistic
0.1754 0.0066377707101104 0.0619673567825095 0.0115621929262227 linear_relaxation logistic
0.175 0.0067007462271003 0.0669300908299879 0.0112965323053572 linear_relaxation logistic
0.175 0.0067007462271003 0.0669300908299879 0.0112965323053572 linear_relaxation logistic
0.1756 0.0064467045845144 0.061743643135977 0.0115066596787765 linear_relaxation logistic
0.1736 0.0062417946137309 0.0361214626928501 0.0096381736155692 linear_relaxation logistic
0.1784 0.0059126981996377 0.0729819788885942 0.0161063394108166 threshold_manipulation logistic
0.178 0.0045716517802649 0.1092151892552812 0.0078797820409533 ROC_mitigation logistic
0.1728 0.0057131427428342 0.0604088067348219 0.0102062123645853 ROC_mitigation logistic
0.1788 0.0046946778377222 0.1280641667631069 0.0116124474107082 ROC_mitigation logistic
0.1754 0.0071175838597096 0.0 0.0 ROC_mitigation logistic
0.196 0.0087177978870813 0.0480186549721405 0.0108673220799991 label_transport logistic
0.2145999999999999 0.0088124911347473 0.0721366781103847 0.0163415827181433 label_transport logistic
0.191 0.0050695167422546 0.0323061744495765 0.0073449923853323 label_transport logistic
0.1754 0.0071175838597096 0.0 0.0 label_transport logistic
0.1958 0.0068512772531842 0.0402769344565611 0.0091361372791326 label_transport logistic
0.1891999999999999 0.0061106464469808 0.0241180231382441 0.0054748796467097 label_transport logistic
0.2005999999999999 0.0089532117142397 0.0562068062834728 0.0127379127954959 label_transport logistic
0.2123999999999999 0.0087040220587955 0.0643949575948052 0.0146087027864365 label_transport logistic
0.1816 0.0061449165982948 0.0081881513113323 0.001871368686491 label_transport logistic
0.185 0.0064109281699298 0.0159298718269118 0.0036060702534587 label_transport logistic
0.1784 0.0053814496188294 0.0933334177967987 0.0078744720984694 ROC_mitigation logistic
0.1718 0.0062080592780675 0.0452817578063714 0.0091425482231207 ROC_mitigation logistic
0.173 0.0058906705900092 0.0720486314524241 0.0109650508417432 ROC_mitigation logistic
0.1732 0.0066588287258346 0.0199824334663013 0.0042381357716291 ROC_mitigation logistic
0.173 0.0061562975886485 0.0263877079382053 0.0045681252166432 ROC_mitigation logistic
0.173 0.0070922492905988 0.0118252111340223 0.0022857713390694 ROC_mitigation logistic
0.1754 0.0071175838597096 0.0 0.0 honest logistic

